Idiom Understanding as a Tool to Measure the Dialect Gap

The tasks of idiom understanding and dialect understanding are both well-established benchmarks in natural language processing. In this paper, we propose combining them, and using regional idioms as a test of dialect understanding. Towards this end, we propose three new benchmark datasets for the Quebec dialect of French: QFrCoRE, which contains 4,633 instances of idiomatic phrases, and QFrCoRT, which comprises 171 regional instances of idiomatic words, and a new benchmark for French Metropolitan expressions, MFrCoE, which comprises 4,938 phrases. We explain how to construct these corpora, so that our methodology can be replicated for other dialects. Our experiments with 111 LLMs reveal a critical disparity in dialectal competence: while models perform well on French Metropolitan, 65.77% of them perform significantly worse on Quebec idioms, with only 9.0% favoring the regional dialect. These results confirm that our benchmarks are a reliable tool for quantifying the dialect gap and that prestige-language proficiency does not guarantee regional dialect understanding.

==> data/pgf_scatter_data.csv <==
acc_frcoe,acc_qfrcore,tex_class
0.43,2.18,red_dot
1.42,3.93,red_dot
1.7,3.95,red_dot
5.55,5.42,red_dot
4.09,6.15,red_dot
53.08,6.65,red_dot
5.16,6.76,red_dot
7.51,8.29,red_dot
9.48,8.72,red_dot
12.7,9.26,red_dot
0,9.37,red_dot
9.78,9.37,red_dot
10.59,9.37,red_dot
11.32,9.41,red_dot
10.04,9.41,red_dot
8.04,9.43,red_dot
10.13,9.48,red_dot
10.49,9.56,red_dot
33.19,9.61,red_dot
10.98,9.67,red_dot
16.48,9.67,red_dot
11.38,9.76,red_dot
23.11,9.76,red_dot
14.5,9.76,red_dot
11.2,9.78,red_dot
10.43,9.82,red_dot
5.18,9.86,red_dot
10.02,9.91,red_dot
9.86,9.99,red_dot
11.14,10.12,red_dot
9.88,10.25,red_dot
10.23,10.32,red_dot
9.82,10.49,red_dot
9.68,10.58,red_dot
11.1,10.99,red_dot
14.32,11.33,red_dot
9.64,11.37,red_dot
9.68,12.84,red_dot
12.6,15.93,red_dot
31.75,20.14,red_dot
85.68,66.52,blue_dot
75.7,67.8,blue_dot
79.34,70.49,blue_dot
92.57,73.88,blue_dot
93.64,76.97,blue_dot
94.53,77.36,blue_dot
95.85,79.43,blue_dot
95.93,79.47,blue_dot
11.75,10.64,blue_dot
72.09,11.33,blue_dot
9.72,11.74,blue_dot
15.78,12.3,blue_dot
32.87,12.67,blue_dot
19.52,12.82,blue_dot
38.56,13.1,blue_dot
12.62,13.4,blue_dot
20.94,13.73,blue_dot
35.64,14.7,blue_dot
22.78,14.94,blue_dot
16.12,15.43,blue_dot
22.56,15.73,blue_dot
22.86,15.95,blue_dot
13.63,17.35,blue_dot
36.29,17.61,blue_dot
33.05,18.33,blue_dot
48.26,23.74,blue_dot
47.25,24.45,blue_dot
38.62,27.78,blue_dot
57.76,31.04,blue_dot
55.97,32.18,blue_dot
44.07,32.87,blue_dot
43.76,33.13,blue_dot
53.95,33.48,blue_dot
67.33,34.08,blue_dot
48.99,34.79,blue_dot
50.73,39.02,blue_dot
69.89,41.27,blue_dot
71.85,44.57,blue_dot
69.79,47.2,blue_dot
72.24,48.5,blue_dot
81.53,53.87,blue_dot
84.71,57.39,blue_dot
55.67,64.23,blue_dot
91.86,75.74,blue_dot
94.78,77.25,blue_dot
99.13,80.71,green_dot
95.4,82.5,green_dot
95.18,82.54,green_dot
96.13,82.8,green_dot
95.91,83.14,green_dot
96.42,83.92,green_dot
96.35,83.94,green_dot
96.56,84.03,green_dot
96.74,84.8,green_dot
95.65,84.98,green_dot
97.81,85.41,green_dot
97.35,85.84,green_dot
97.81,86.01,green_dot
97.31,86.73,green_dot
97.14,87.29,green_dot
97.61,87.8,green_dot
97.59,87.93,green_dot
98.3,90.09,green_dot
98.58,90.68,green_dot
98.46,91.75,green_dot
98.54,93.4,green_dot
98.95,93.46,green_dot
99.01,95.38,green_dot
95.85,82.54,green_dot
82.83,82.82,green_dot
96.17,82.99,green_dot
84.39,85.65,green_dot


==> data/pgf_sig_curves.csv <==
x,y_upper,y_lower
0.0,0.0,0.0
0.5025125628140703,0.9784138804035569,0.026611245224583746
1.0050251256281406,1.6763495111153763,0.3337007401409049
1.507537688442211,2.327649326817875,0.6874260500665469
2.0100502512562812,2.9546147385368546,1.0654857639757078
2.5125628140703515,3.565906701054562,1.4592189270861409
3.015075376884422,4.165978031432318,1.8641727223365254
3.517587939698492,4.757480192528059,2.277695686868925
4.0201005025125625,5.342144745112318,2.6980562599128075
4.522613065326633,5.921177136986754,3.124048993666512
5.025125628140703,6.495456967692747,3.554794288588659
5.527638190954773,7.065649678552404,3.989626703357143
6.030150753768844,7.632273322824857,4.42802818471283
6.532663316582914,8.195740710740504,4.869585922425324
7.035175879396984,8.756387201117928,5.313964557676042
7.537688442211055,9.3144897005024,5.76088718391971
8.040201005025125,9.870280050119641,6.210121959930609
8.542713567839195,10.423954704298154,6.661472431380235
9.045226130653266,10.975681884639805,7.114770376666726
9.547738693467336,11.525606971456817,7.569870415477855
10.050251256281406,12.073856636398144,8.026645876164668
10.552763819095476,12.620542058216087,8.484985579974866
11.055276381909547,13.165761458925505,8.944791304893588
11.557788944723617,13.709602128254282,9.405975761192952
12.060301507537687,14.252142057328818,9.868460957746557
12.562814070351758,14.793451270118675,10.33217687058484
13.065326633165828,15.333592918380662,10.797060347950994
13.567839195979898,15.872624189571189,11.263054202388608
14.070351758793969,16.410597065403493,11.730106452184446
14.572864321608039,16.947558960064782,12.198169683151297
15.07537688442211,17.483553260667314,12.667200508176904
15.57788944723618,18.018619787662743,13.137159106809616
16.08040201005025,18.552795189266504,13.608008830833997
16.58291457286432,19.086113281112294,14.079715864616343
17.08542713567839,19.618605340167093,14.55224893118969
17.587939698492463,20.150300360226456,15.025579036758469
18.09045226130653,20.681225274962905,15.499679247650157
18.5929648241206,21.21140515343143,15.974524494809772
19.09547738693467,21.74086337208233,16.450091401787013
19.597989949748744,22.269621766645095,16.926358132852393
20.100502512562812,22.797700766691186,17.40330425843444
20.60301507537688,23.32511951523153,17.88091063552223
21.105527638190953,23.85189597533414,18.359159301047765
21.608040201005025,24.378047025442804,18.838033376567246
22.110552763819094,24.903588544825865,19.31751698281232
22.613065326633162,25.428535490374795,19.79759516289153
23.115577889447234,25.952901965797615,20.278253813096853
23.618090452261306,26.47670128410582,20.759479620416794
24.120603015075375,26.999946024170157,21.241260005980592
24.623115577889443,27.52264808201665,21.723583073762235
25.125628140703515,28.044818717445708,22.206437563961323
25.628140703517587,28.566468596482157,22.68981281055302
26.130653266331656,29.08760783009989,23.17369870256342
26.633165829145725,29.608246009609605,23.658085648681844
27.135678391959797,30.12839223905096,24.142964544868633
27.63819095477387,30.64805516488973,24.628326744658008
28.140703517587937,31.167243003285186,25.114164031890688
28.643216080402006,31.685963565162407,25.600468595641605
29.145728643216078,32.204224279297634,26.08723300713452
29.64824120603015,32.722032213601594,26.574450198458706
30.15075376884422,33.23939409476552,27.062113442922918
30.653266331658287,33.75631632641674,27.550216336899837
31.15577889447236,34.27280500591522,28.038752783029505
31.65829145728643,34.7888659399087,28.52771697466416
32.1608040201005,35.304504658752,29.017103381448997
32.66331658291457,35.81972642988517,29.50690673594396
33.16582914572864,36.33453627025611,29.997122021201164
33.66834170854271,36.848938957864334,30.487744459221087
34.17085427135678,37.36293904249561,30.978769500217954
34.67336683417085,37.87654085571004,31.47019281263166
35.175879396984925,38.38974852014064,31.96201027382921
35.678391959798994,38.90256595815374,32.45421796144425
36.18090452261306,39.41499689991816,32.946812145307966
36.68341708542713,39.92704489092548,33.43978927992878
37.1859296482412,40.43871329900006,33.93314599748234
37.688442211055275,40.95000532083397,34.42687910127658
38.19095477386934,41.460923988078754,34.92098555965993
38.69346733668341,41.971472173023415,35.41546250034341
39.19597989949749,42.48165259388482,35.91030720511016
39.698492462311556,42.991467819735234,36.40551710488788
40.201005025125625,43.50092027508882,36.901089775162426
40.70351758793969,44.010012244167456,37.39702293171193
41.20603015075376,44.518745874864244,37.89331442664328
41.70854271356784,45.02712318242164,38.389962244714035
42.211055276381906,45.53514605283943,38.88696449992438
42.713567839195974,46.04281624602672,39.38431943236523
43.21608040201005,46.55013539871048,39.88202540530962
43.71859296482412,47.05710502711237,40.380080902535866
44.22110552763819,47.56372652940435,40.878484525872025
44.723618090452256,48.070001187952485,41.377234992952026
45.226130653266324,48.57593017135771,41.87633113517494
45.7286432160804,49.08151453630107,42.37577189585973
46.23115577889447,49.586755229200534,42.8755563285884
46.73366834170854,50.091653087685415,43.37568359573166
47.23618090452261,50.596208841893876,43.87615296715135
47.73869346733668,51.10042311559819,44.37696381907517
48.24120603015075,51.60429642716188,44.87811563313962
48.74371859296482,52.10782919033219,45.379607995597446
49.24623115577889,52.61102171487071,45.881440596687064
49.74874371859296,53.11387420702435,46.38361323016157
50.25125628140703,53.61638676983842,46.88612579297564
50.7537688442211,54.11855940331292,47.38897828512928
51.256281407035175,54.62039200440255,47.8921708096678
51.75879396984924,55.12188436686037,48.395703572838116
52.26130653266331,55.62303618092482,48.8995768844018
52.76381909547738,56.123847032848644,49.40379115810612
53.26633165829145,56.62431640426833,49.90834691231457
53.768844221105525,57.12444367141159,50.41324477079946
54.27135678391959,57.624228104140265,50.91848546369892
54.77386934673366,58.12366886482505,51.424069828642274
55.27638190954774,58.62276500704797,51.92999881204751
55.778894472361806,59.12151547412797,52.436273470595644
56.281407035175874,59.61991909746413,52.94289497288762
56.78391959798994,60.117974594690374,53.44986460128951
57.28643216080401,60.615680567634755,53.95718375397327
57.78894472361809,61.11303550007561,54.46485394716056
58.291457286432156,61.61003775528596,54.97287681757835
58.793969849246224,62.10668557335671,55.48125412513574
59.2964824120603,62.60297706828806,55.98998775583254
59.79899497487437,63.09891022483757,56.49907972491117
60.30150753768844,63.594482895112115,57.00853218026476
60.804020100502505,64.08969279488984,57.518347406115176
61.306532663316574,64.58453749965658,58.02852782697657
61.80904522613065,65.07901444034006,58.53907601192124
62.31155778894472,65.5731208987234,59.049994679166026
62.81407035175879,66.06685400251764,59.56128670099993
63.31658291457286,66.56021072007121,60.07295510907451
63.81909547738693,67.05318785469203,60.585003100081835
64.321608040201,67.54578203855574,61.097434041846256
64.82412060301507,68.03798972617079,61.61025147985936
65.32663316582914,68.52980718736832,62.123459144289946
65.82914572864321,69.02123049978204,62.63706095750438
66.33165829145727,69.5122555407789,63.15106104213565
66.83417085427135,70.00287797879882,63.66546372974388
67.33668341708542,70.49309326405603,64.18027357011482
67.83919597989949,70.982896618551,64.69549534124798
68.34170854271356,71.47228302533584,65.21113406009128
68.84422110552764,71.96124721697049,65.72719499408478
69.3467336683417,72.44978366310015,66.24368367358325
69.84924623115577,72.93788655707708,66.76060590523447
70.35175879396985,73.4255498015413,67.2779677863984
70.85427135678391,73.91276699286547,67.79577572070235
71.35678391959799,74.39953140435838,68.31403643483759
71.85929648241205,74.88583596810929,68.8327569967148
72.36180904522612,75.37167325534199,69.35194483511026
72.8643216080402,75.85703545513137,69.87160776094903
73.36683417085426,76.34191435131814,70.39175399039038
73.86934673366834,76.82630129743657,70.9123921699001
74.3718592964824,77.31018718944696,71.43353140351783
74.87437185929647,77.79356243603867,71.95518128255428
75.37688442211055,78.27641692623776,72.47735191798334
75.87939698492461,78.7587399940194,73.00005397582983
76.38190954773869,79.2405203795832,73.52329871589417
76.88442211055276,79.72174618690315,74.04709803420238
77.38693467336682,80.20240483710846,74.57146450962519
77.8894472361809,80.68248301718766,75.09641145517413
78.39195979899498,81.16196662343276,75.62195297455719
78.89447236180904,81.64084069895222,76.14810402466586
79.39698492462311,82.11908936447776,76.67488048476847
79.89949748743717,82.59669574156555,77.20229923330879
80.40201005025125,83.0736418671476,77.7303782333549
80.90452261306532,83.54990859821298,78.25913662791767
81.40703517587939,84.02547550519022,78.78859484656856
81.90954773869346,84.50032075234984,79.31877472503709
82.41206030150752,84.97442096324151,79.84969963977353
82.9145728643216,85.4477510688103,80.38139465983289
83.41708542713567,85.92028413538365,80.9138867188877
83.91959798994974,86.39199116916599,81.44720481073348
84.42211055276381,86.86284089319038,81.98138021233724
84.92462311557789,87.3327994918231,82.51644673933268
85.42713567839195,87.8018303168487,83.0524410399352
85.92964824120602,88.26989354781554,83.5894029345965
86.4321608040201,88.73694579761138,84.12737581042882
86.93467336683416,89.202939652049,84.66640708161933
87.43718592964824,89.66782312941515,85.20654872988132
87.9396984924623,90.13153904225344,85.74785794267116
88.44221105527637,90.59402423880704,86.29039787174571
88.94472361809045,91.0552086951064,86.8342385410745
89.44723618090451,91.51501442002512,87.3794579417839
89.94974874371859,91.97335412383532,87.92614336360185
90.45226130653265,92.43012958452213,88.47439302854316
90.95477386934672,92.88522962333326,89.02431811536019
91.4572864321608,93.33852756861975,89.57604529570185
91.95979899497486,93.78987804006938,90.12971994988034
92.46231155778894,94.23911281608028,90.6855102994976
92.96482412060301,94.68603544232396,91.24361279888207
93.46733668341707,95.13041407757467,91.80425928925948
93.96984924623115,95.57197181528716,92.36772667717514
94.47236180904522,96.01037329664285,92.9343503214476
94.97487437185929,96.44520571141133,93.50454303230724
95.47738693467336,96.87595100633348,94.07882286301324
95.97989949748742,97.30194374008718,94.65785525488766
96.4824120603015,97.72230431313106,95.24251980747194
96.98492462311557,98.13582727766347,95.83402196856768
97.48743718592964,98.54078107291384,96.43409329894543
97.98994974874371,98.93451423602428,97.04538526146314
98.49246231155777,99.31257394993344,97.67235067318211
98.99497487437185,99.66629925985909,98.32365048888461
99.49748743718592,99.97338875477541,99.02158611959644
100.0,100.0,100.0

